Alexa, Who Am I Speaking To? Understanding Users' Ability to Identify Third-Party Apps on Amazon Alexa

Many Internet of Things (IoT) devices have voice user interfaces (VUIs). One of the most popular VUIs is Amazon's Alexa, which supports more than 47,000 third-party applications ("skills"). We study how Alexa's integration of these skills may confuse users. Our survey of 237 participants found that users do not understand that skills are often operated by third parties, that they often confuse third-party skills with native Alexa functions, and that they are unaware of the functions that the native Alexa system supports. Surprisingly, users who interact with Alexa more frequently are more likely to conclude that a third-party skill is native Alexa functionality. The potential for misunderstanding creates new security and privacy risks: attackers can develop third-party skills that operate without users' knowledge or masquerade as native Alexa functions. To mitigate this threat, we make design recommendations to help users distinguish native and third-party skills.

==> jupyter/data/Alexa-User-Study-Combined-Data.csv <==
include_row_in_pandas,response_id,survey_group,,is_owner,owner_label,,,,is_frequent_users,frequent_user_label,who_knows_cart,who_knows_your_name,,who_knows_your_name_explanation,every_alexa_programmed_by_amazon,can_invoke_skill_grubhub,can_invoke_skill_nytimes,can_invoke_skill_iphone,can_invoke_skill_quit,can_invoke_skill_go_away,can_invoke_skill_bug,,,video_joke,video_jeopardy,video_baseball,video_rain,video_parental,audio_wifi,audio_problem,audio_link,audio_sorry,,audio_amazon,,audio_wifi_explanation,,audio_amazon_explanation,possible_functions
no,,,Alexa Ownership Info,,,Alexa Ownership Info,,,,,Table 2,,Table 3,,Table 1,Table 7,,,,,,,,Table 4,"Kindly remember that Alexa is built by Amazon. Please watch the following videos of a person interacting with Alexa and answer whether they interacted with Alexa's native skills (i.e. skills built into the device by Amazon) or a non-native skill (built by a developer who is not affiliated with Amazon). For some, please explain why.",,,,Table 5,Table 5,,,,,Table 6,,Table 6,,
no,Response ID,Group,Do you own an Amazon Alexa device (built by Amazon)?,,,Have you ever used an Alexa before?,,,,,"Please watch the following videos and answer the questions. Kindly remember that Alexa is built by Amazon. 






Immediately as result of the following exchange, what parties do you think know David added a rubber ball to his Amazon cart?","Immediately as result of the following exchange, what parties do you think know your name is Š—…BenjiŠ—Č?",Please briefly explain your answer.,Buckets,Everything Alexa says has been programmed by Amazon.,"Kindly remember that apps on Alexa are called Š—“skillsŠ—ť. Which of the following phrases do you bel... - Q19#1 - Š—“Alexa, open grubhubŠ—ť","Kindly remember that apps on Alexa are called Š—“skillsŠ—ť. Which of the following phrases do you bel... - Q19#1 - Š—“Alexa, whatŠ—Čs the New York Times report for today?Š—ť","Kindly remember that apps on Alexa are called Š—“skillsŠ—ť. Which of the following phrases do you bel... - Q19#1 - Š—“Alexa, find my iphoneŠ—ť","Kindly remember that apps on Alexa are called Š—“skillsŠ—ť. Which of the following phrases do you bel... - Q19#1 - Š—“Alexa, quitŠ—ť","Kindly remember that apps on Alexa are called Š—“skillsŠ—ť. Which of the following phrases do you bel... - Q19#1 - Š—“Alexa, please go awayŠ—ť","Kindly remember that apps on Alexa are called Š—“skillsŠ—ť. Which of the following phrases do you bel... - Q19#1 - Š—“Alexa, thereŠ—Čs a bug over thereŠ—ť","Kindly remember that apps on Alexa are called Š—“skillsŠ—ť. Which of the following phrases do you bel... - Q19#1 - ""Open grubhub""","Kindly remember that apps on Alexa are called Š—“skillsŠ—ť. Which of the following phrases do you bel... - Q19#1 - ""What's the weather?""",Tell a joke,Jeopardy!,Baseball scores,Rain sounds,Parental Controls,Wifi,Problem Response,Link,Sorry (I'm not sure),[REMOVED],Amazon Account,Why wifi?,buckets,Why amazon count?,buckets,Which of the following do you think you can do with Alexa verbally? Check all that apply.
yes,R_cZmOyvT1HPeOYWR,University,Yes,1,Owner,,,,0,Not Freq User,Not sure,Not sure,I am not sure who this information goes to,Unsure/vague/empty,No,Yes,Yes,Not Sure,Not Sure,Not Sure,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Not real,,Empty/vague,,Vague/empty,"Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť"
yes,R_1H2hK5SrtOjV53u,University,Yes,1,Owner,,,,0,Not Freq User,Both,Both,"While Alexa tells you she is only sharing with Amazon I am unsure what Amazon is allowed to do with that data, making me assume it is not only Amazon that knows. ",Thinks only Amazon originally possesses data and DOES share it with third parties,No,No,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Not real,It sounds like something I have heard before.,Sounds real/Heard it before,I have not heard this previously,Sounds fake,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_QaIqFW0ijIMnHpv,University,Yes,1,Owner,,,,0,Not Freq User,Both,Both,"There have been enough reports of information sharing across ""The Internet of Things"" for me to presume that any information given to a smart device, especially one belonging to the Amazon company, is shared with other parties and services.",Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Not Sure,Yes,Yes,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,seems like a native skill,Sounds real/Heard it before,seems like a native skill,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1QAwVSXixnZCFrG,University,Yes,1,Owner,,,,0,Not Freq User,Not sure,Both,Unnecessary information to share with other parties compared to other parties would want to know what he's purchasing (ie rubber ball),Unsure/vague/empty,Yes,No,No,Yes,Yes,Yes,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_tYETX8wjG75fVPH,University,Yes,1,Owner,,,,0,Not Freq User,Both,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not real,Not real,Real,Real,Real,Real,You need to connect from the app,Functionality doesn't make sense,You can't use an Alexa without an Amazon account,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3kFVl8mql3O64kb,University,Yes,1,Owner,,,,0,Not Freq User,Both,Both,Where was the story derived from?,Understands the skill can be built by a third-party,Yes,Yes,Yes,No,No,Yes,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_bDjPQ0X0PBlfHYR,University,Yes,1,Owner,,,,0,Not Freq User,Only Amazon,Not sure,,Unsure/vague/empty,Yes,Not Sure,Not Sure,No,Yes,Yes,Yes,Not Sure,Yes,Native Skill (built by Amazon),Not sure,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Not real,Real,connectivity issues,Functionality makes sense,,Vague/empty,"Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1Hc5agQlFpXWZ6d,University,Yes,1,Owner,,,,0,Not Freq User,Both,Both,It seems like both parties are informed because Amazon has to get the information and Alexa has to store the information.,Unsure/vague/empty,Yes,No,Yes,No,No,No,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,I've heard this one before.,Sounds real/Heard it before,They all sound like reasonable responses that are appropriate for a given situation.,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť"
yes,R_1hXC8zWdIkfClNI,University,Yes,1,Owner,,,,0,Not Freq User,Both,Only Amazon,rubber ball necessitates a third party for outside product,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,No,No,Yes,,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,alexa voice,Sounds real/Heard it before,amazon account needed for alexa,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3HHN2cO4x2J8BvK,University,Yes,1,Owner,,,,0,Not Freq User,Only Amazon,Both,I'd assume such a task would be contained within Amazon's web of services (Kindle),Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Not real,Not real,This is logical and concise,Functionality makes sense,I don't think it would let you get past the set up stages without connecting your Amazon account,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2cuUvpsKeNLQVWz,University,Yes,1,Owner,,,,0,Not Freq User,Both,Only Amazon,I have always been particularly scared of data security and that Amazon Alexa is providing data from my voice to third parties. Hopefully there is a limit that the data collected is reasonable (ie. shopping statistics) and not unreasonable such as personal and private details such as favorite bedtime stories and relationship status.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,Yes,Yes,No,No,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Not real,Not real,Not real,Appears to be a system message,Sounds real/Heard it before,The developer could have similarly made this device usable without connecting,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1rxEW2jPO8uAUz4,University,Yes,1,Owner,,,,0,Not Freq User,Both,Only Amazon,Amazon should keep names (and other such personal information) confidential.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,Yes,Yes,No,Not Sure,No,No,Native Skill (built by Amazon),Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,Sounds like what Alexa would say when wifi is not connected,Sounds real/Heard it before,Needs to connect to Amazon acct. to function,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2fe86BbYfkSxGvy,University,Yes,1,Owner,,,,0,Not Freq User,Both,Both,Data is shared by the third party developer of the app,Understands the skill can be built by a third-party,No,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,I have heard it before,Sounds real/Heard it before,IŠ—Čve never heard that and you can use Alexa w/o an account,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_efKmYs3rFh4sB3j,University,Yes,1,Owner,,,,0,Not Freq User,Both,Both,"In order to ascertain voice commands, Alexa is constantly listening. At the same time, the software notifies other parties of the information provided, given that apps like the bedtime story are not proprietary to Amazon, or if I am buying something from Amazon the vendor also has my data.",Understands the skill can be built by a third-party,No,Yes,Yes,Yes,Yes,Not Sure,Not Sure,Not Sure,Not Sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Not real,Not real,Real,I have heard my alexa device ask me this phrase before when experiencing connectivity problems.,Sounds real/Heard it before,Standard requirement to use Alex is having an amazon account.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_86Ti8q8OVxY4N3z,University,Yes,1,Owner,,,,0,Not Freq User,Both,Both,"if the skill is made by a third-party developer, i think both would know",Understands the skill can be built by a third-party,No,Yes,Yes,No,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not real,Real,Real,Real,Not real,Not real,It's in spanish,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2YJUleh1ZTuvrwO,University,Yes,1,Owner,,,,0,Not Freq User,Not sure,Not sure,Just never thought about it.,Unsure/vague/empty,Yes,Not Sure,Not Sure,Not Sure,Yes,Yes,Not Sure,Not Sure,Not Sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Real,Real,Real,Real,Real,Real,not sure...,Empty/vague,I guess it has to be coded somehow.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_b2cLUNjXQ9gcWad,University,Yes,1,Owner,,,,0,Not Freq User,Both,Both,data sharing/selling,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,No,Yes,No,Yes,Yes,Yes,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,phrases,Empty/vague,entonation,Sounds fake,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1jMN9nh1leOgrBZ,University,Yes,1,Owner,,,,0,Not Freq User,Both,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,Yes,,Yes,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1pKclgKp2z7tVXz,University,Yes,1,Owner,,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,No,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not sure,Real,Real,Real,Real,Not real,Not real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1OP5VJ9UmlRFaBN,University,Yes,1,Owner,,,,0,Not Freq User,Not sure,Not sure,I would hope only Amazon knows but how can you be sure?,Unsure/vague/empty,No,Yes,Yes,Yes,No,Yes,No,No,No,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Not real,Real,This sounds like something my Alexa has said,Sounds real/Heard it before,To use my Alexa I had to connect an Amazon account,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1opXOhMYdmMKpXT,University,Yes,1,Owner,,,,0,Not Freq User,Both,Both,"I assume amazon is selling my data for targeted ads, otherwise some government is probably listening in too",Thinks only Amazon originally possesses data and DOES share it with third parties,No,Not Sure,Not Sure,No,Yes,Yes,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Not real,Real,Not real,Real,Real,Real,I haven't heard it like that form my echo dot,Doesn't sound real/Haven't heard it before,Amazon has an incentive to grow its user base,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1LkcQbg4y9DkeVX,University,No,0,Not Owner,Never,,,0,Not Freq User,Not sure,Not sure,,Unsure/vague/empty,Yes,Not Sure,Not Sure,Yes,Not Sure,Not Sure,Not Sure,Not Sure,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Not sure,Real,Real,Real,Real,Real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť)"
yes,R_27xJJ8ukxUnCfkv,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,Amazon is smart but IŠ—Čm not sure they have all the necessary data!,Unsure/vague/empty,No,Yes,Yes,No,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Not real,Real,WiFi is necessary for Alexa function,Functionality makes sense,It seems reasonable to connect an account to a device,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2VqJk31wo0nHcjr,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Both,,Unsure/vague/empty,No,Not Sure,Yes,No,Not Sure,Not Sure,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Real,Not real,Not real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_r6fkUuk89imJzAB,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Only Amazon,"For the rubber ball, amazon needs to select the product from another party to add it to the cart. For the name, I'm guessing it's stored in the amazon database ? ",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,No,Yes,Not Sure,Not Sure,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,It asks the user to do a task that's not harmful and is beneficial for the user,Functionality makes sense,Seems to make sense that one would need to connect one's amazon acct to the device?,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3LhbTu86dRJA3Sy,University,No,0,Not Owner,Several times,,,0,Not Freq User,Both,Both,I assume that information which Alexa receives goes to Amazon and other parties affiliated with Amazon,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Not Sure,Not Sure,Not Sure,Not Sure,Not Sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,It sounds official?,Sounds real/Heard it before,"I would be surprised if Alexa blatantly says she ""doesn't know"" -- seems more probable to hear ""I'm not sure"" because it doesn't limit her as significantly",Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť)"
yes,R_1pz2mqZiKEwsT8S,University,No,0,Not Owner,Several times,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,Not Sure,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,,Real,,Not real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_e33MGMAncKvJ0gV,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,I assume Amazon sells its data to other companies,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,No,No,No,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1dcrKvAgmVm9tJH,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Both,data collection,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Not real,Real,connectivity issue,Functionality makes sense,seems like a real phrase,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_Dfdopqupz2dcdvX,University,No,0,Not Owner,Many times,,,0,Not Freq User,Only Amazon,Only Amazon,"As far as I'm aware, Amazon doesn't sell any data to other companies, it only uses it privately (I could be wrong but I think this is true).",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Not Sure,Yes,No,No,No,No,Not Sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Real,The voice sounds like Alexa and it's asking for something quite normal.,Sounds real/Heard it before,I think that you have to login to your Amazon account before using Alexa.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť)"
yes,R_2bKnGlQzQ1Zl3J7,University,No,0,Not Owner,Several times,,,0,Not Freq User,Not sure,Not sure,I am not sure what other parties have access to information stored by Amazon.,Unsure/vague/empty,Yes,Yes,Yes,No,Yes,Yes,Not Sure,Not Sure,Not Sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Connectivity issue must be a built-in response.,Functionality makes sense,Related to amazon account,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2rZ5LnliTDn1rB9,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Not sure,Not sure if Amazon was the one who created the bedtime story,Understands the skill can be built by a third-party,No,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Related to device function,Functionality makes sense,Alexa is made by Amazon,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2SeuG1jzpJOvTux,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,"Amazon must sell this info to other people, no?",Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,No,Yes,No,No,,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Not real,"Although Siri doesn't work when connected to Wifi, I would expect Alexa to recognize this issue",Functionality makes sense,This seems like something that wouldn't be said by Alexa. Wouldn't you have to be logged in already?,Sounds fake,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť)"
yes,R_3e1W4iJ5cqffkws,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,It is Alexa from Amazon,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,It is about WIFI,Functionality makes sense,It is about Amazon,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_svSHzxOV9OI8jp7,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,"Alexa probably stores the data on interactiosn thus Amazon knows the name. When I think of other parties, I think of Alexa itself thus Alexa knows too.",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,No,No,Yes,No,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Real,Real,Sounds programmed,Sounds real/Heard it before,"It makes a lot of sense you need an amazon account before you can access alexa. For instance, to access the shop. ",Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2Eh2RcdxEd6n74D,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Only Amazon,"It is an Amazon product, so I infer that only Amazon is privy to this information.",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Real,Real,Real,Not real,Not real,Real,I don't see why someone would program this with malicious intent.,Functionality makes sense,"This is necessary in order to add things to my cart, as was shown in a prior video.",Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_9HuZf24FfYE74Gt,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,No,Not Sure,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Not real,Real,Real,Real,Not real,Real,,Empty/vague,,Vague/empty,"Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť)"
yes,R_1DHf7yHLBytRcHm,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Not sure,Not sure,,Unsure/vague/empty,Yes,Yes,Yes,Not Sure,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť"
yes,R_2ZDikWuTt3AIynv,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,"While Amazon stores the information to identification to actions for a personalized experience, that information is used to help others market their business. ",Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Yes,Not Sure,Not Sure,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,The use of wifi is vital to the device,Functionality makes sense,"An account is needed in order to keep track of your information (preferences, patterns, etc)",Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_CmKQQsD5eRUErOV,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,,Unsure/vague/empty,No,Yes,Yes,No,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not real,Real,Real,Not real,Not real,Not real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_32L3BK9tbkkRZUx,University,No,0,Not Owner,Several times,,,0,Not Freq User,Both,Both,Amazon is selling all info to other parties,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,No,No,Not Sure,Not Sure,Yes,Yes,Yes,Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Not real,Not real,Real,Real,Real,Alexa needs wifi to run,Functionality makes sense,Amazon wants your info to log your data,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť)"
yes,R_dbwwyoKfnTwDhJf,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,I assume Alexa is sharing that information,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Not sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not real,Not real,Real,Real,Real,Real,I am not sure that Alexa has anything to do with Wifi,Functionality doesn't make sense,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť)"
yes,R_1P8ocqVbNOEb1Cc,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,"Amazon probably has access to all info that goes to Alexa, and they can easily sell it to other parties",Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,Yes,Not Sure,No,Not Sure,Not Sure,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Not sure,Native Skill (built by Amazon),Real,Not real,Not real,Real,Not real,Real,seems likely that it has a built in phrase for wifi issues,Functionality makes sense,I assume you need an Amazon account to use Alexa,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1FxgEYXSz5PJ2UG,University,No,0,Not Owner,Several times,,,0,Not Freq User,Both,Only Amazon,"The first has to do with a shopping cart and therefore the kinds of things you buy, so it seems possible that this info can be shared across parties. For the bedroom story, it's something that doesn't reflect a preference or desire.",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,No,Not Sure,Yes,Yes,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,It seems appropriate to the problem.,Functionality makes sense,Because Alexa devices link some commands with actions in your account,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3EmxeqKzw7KBXru,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,Prob sends to companies for personalized ads,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Not Sure,Not Sure,Yes,No,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Real,,Empty/vague,Prob reluctant to admit mistakes,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_xmyk0yXcq9fJHIB,University,No,0,Not Owner,Several times,,,0,Not Freq User,Only Amazon,Only Amazon,I think only Amazon know someone these things or else it would be a violation of my privacy.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,No,Yes,Yes,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Nothing seems odd about it.,Functionality makes sense,They all seem like normal responses.,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1CwGG5DrcnWFzNn,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,Why would other parties care about these aspects?,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,No,Not Sure,No,No,No,Not sure,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Real,Real,Alexa needs wi-fi,Functionality makes sense,Everything needs accounts these days.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2pPIxjqJiNpBV2r,University,No,0,Not Owner,Several times,,,0,Not Freq User,Only Amazon,Only Amazon,"I guess it feels like they shouldn't be allowed to tell other people when there hasn't been a purchase made or something more definite, but also nothing should surprise me at this point.",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,Yes,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Seems necessary,Functionality makes sense,Because Amazon makes you use their products?,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Turn off the device (e.g., Š—“Alexa, turn offŠ—ť)"
yes,R_wNnQhVvSTp259Yt,University,No,0,Not Owner,Many times,,,0,Not Freq User,Both,Both,This information could be relevant to Amazon and other parties.  Amazon wants to sell products and other parties want their products sold.  Knowing who the user is might make that easier for Amazon.,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,It seems like an issue that could arrise that Alexa would be able to recognize.,Functionality makes sense,These all seem like possible scenarios that could arrise.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1FyKR8uDAkoS6qI,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,I believe this info is stored for the use of other parties to gain info about consumers.,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Yes,Yes,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not sure,Real,Real,Real,Real,Real,Not real,It is necessary for Alexa to be connected to wifi or she wont be able to perform searches.,Functionality makes sense,Does not seem necessary to use the device.,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1BvZtJt6YRjO6Cl,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,I have seen targeted facebook ads after I have searched something. I assume the same privacy laws/algorithms are at play,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Not Sure,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,seems likely,Functionality makes sense,seems likely,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2f5hJG58roHFNyV,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Only Amazon,Name used only for the purpose of the story,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,Yes,Yes,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Seems reasonable for a device connected to wifi,Functionality makes sense,Might be necessary for buying items off Amazon,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_x3ilxyhxHIswE9j,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Only Amazon,The rubber ball seller might know that David added that to his cart; I think the bedtime story is directly through Amazon.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,Yes,No,No,No,Not Sure,Not Sure,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Real,disconnecting from wifi is a reasonable error response,Functionality makes sense,Alexa seems to go through Amazon/require an amazon login for a specific user to use it,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_25TPnKIxEaEJUPx,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,"I don't know anything about computers, but I think the information doesn't just stay with Amazon. ",Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,Not Sure,Not Sure,Yes,No,No,Native Skill (built by Amazon),Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Not real,Because it gives specific instructions about the usage of the device,Functionality makes sense,Wouldn't your amazon account already be connected in order to set up Alexa in the first place?,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1I4nrerxJv8HS5x,University,No,0,Not Owner,Never,,,0,Not Freq User,Only other parties,Only Amazon,I believe Alexa collects and sends info to third-parties for ad targeting but am not sure how a bedtime story would be relevant to that.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,It seems reasonable,Functionality makes sense,It seems realistic,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_11gwUv6JkuZ1r2O,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Only Amazon,"I don't think there are other parties listening in besides Amazon, which built the device",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,Yes,No,No,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Not real,"Language is relatively formal but natural sounding, so it doesn't sound too different from what I've seen Alexa say in commercials.",Sounds real/Heard it before,"Even if Amazon made Alexa, I'm not sure they would require an account. Just a hunch, could be wrong",Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2PhhJAMmOhlgUel,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Only Amazon,I feel like the device recognizes my voice and that info is stored with amazon.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,Yes,Yes,Not Sure,Not Sure,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Not sure,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Real,Real,Real,Real,Real,Real,"""Hold down circle button to reconnect gives it away""",Sounds real/Heard it before,Seems legit that the device should be connected to an Amazon account,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3PI9A5M3JpJoowJ,University,No,0,Not Owner,Many times,,,0,Not Freq User,Not sure,Not sure,"Don't know what ""other parties"" means.  Could possible be both.",Unsure/vague/empty,No,Yes,No,No,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Not real,Not real,Seems like something Alexa would say outside of a skill.,Sounds real/Heard it before,Alexa should be able to operate independently of an amazon account,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1dyntQCYtSAOALt,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Not sure,,Unsure/vague/empty,No,Yes,Yes,Yes,No,No,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Not real,Not real,,Empty/vague,Some of those phrases I've heard before as native skills on other devices. Others are suspicious.,Sounds fake,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_VRqtDzqYnY90HbX,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,I think amazon sells all the data the Alexa receives,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not real,Real,Real,Real,Not real,Real,I think Alexa has to be on WiFi in order to talk.,Functionality makes sense,It makes sense that you have to connect amazon account to the Alexa.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3gcQ2egTkIUUx0t,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,"Large companies always track as much data as possible, and third parties are usually involved. ",Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Not Sure,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Seems like a helpful suggestion.,Functionality makes sense,Best interest of Amazon to make you connect your account.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_Or1A6FB5ugpwZZn,University,No,0,Not Owner,Several times,,,0,Not Freq User,Both,Not sure,,Unsure/vague/empty,No,Yes,Yes,Yes,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Not real,Not real,Real,Real,similar command to set up,Sounds real/Heard it before,Alexa is made by Amazon,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť)"
yes,R_2E6qe2Q7DmMIIpD,University,No,0,Not Owner,,,,0,Not Freq User,Only Amazon,Only Amazon,There are laws preventing Amazon from sharing your name with other parties.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,Yes,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Because I have heard it before.,Sounds real/Heard it before,seems legit. i have no idea what to judge the authenticity of these on.,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1N8S2jQ2tBbiCJy,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Only Amazon,"Amazon is the one providing Alexa with its responses, so they must be the ones who receive it",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,Must have a default saying to ensure sheŠ—Čs connected to internet,Sounds real/Heard it before,"Just like you have to logging to your iCloud account for every new apple device, it doesnŠ—Čt seem too far out to ask to login in to your amazon account",Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2DNUAgHf6Xb1Jqo,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Not sure,Depends on where the bed time story is being sourced from,Understands the skill can be built by a third-party,No,Yes,Yes,Yes,Yes,Not Sure,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Not real,Wifi connection issues usually are a common occurence,Functionality makes sense,I do not think having an Amazon account is necessary,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1LMP9gKvxWECc11,University,No,0,Not Owner,Several times,,,0,Not Freq User,Only Amazon,Only Amazon,"Amazon obviously knows since you've given it your data but they probably could sell it in the future. Immediately, though, I think it's only Amazon.",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Not real,Real,It sounds formulaic and robotic.,Sounds real/Heard it before,It also sounds formulaic,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1gLoiqNudRp8eGR,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,Amazon probably sells the info,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,Yes,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Sounds like a system message,Sounds real/Heard it before,Sounds realistic to me,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2sXO5Hf1NBHLoMx,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,I think Amazon allows for third parties to have access to this information to aid advertising,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,It sounds legitimate since Alexa needs WiFi to function.,Sounds real/Heard it before,Alexa requires an amazon account to work,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2qw67GR5S0fQgFk,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Both,bedtime is probably some app,Understands the skill can be built by a third-party,No,Yes,Yes,Yes,No,No,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,prior is high that alexa would have such an error,Functionality makes sense,seems like amazon,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_vwcFLluF8AEJjcl,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,I dont see any other party involved,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,,Real,Real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1gAvm6u582fvGsr,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,,Unsure/vague/empty,Yes,Not Sure,Yes,Not Sure,No,No,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,It sounds plausible.,Sounds real/Heard it before,I believe that you need an amazon account in order to use Alexa.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2B5JiqC5nOM3hbT,University,No,0,Not Owner,Several times,,,0,Not Freq User,Both,Not sure,,Unsure/vague/empty,No,No,Yes,Yes,Yes,Yes,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1kS7JAuzacpSPlm,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,both transactions involve only Amazon services,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,No,Yes,Not Sure,No,No,No,Not sure,Not sure,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Not real,core function/device issue that would be dealt with by Amazon,Functionality makes sense,hunch that you can use Alexa without inputting Amazon account,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2z5zKXmEpxz6523,University,No,0,Not Owner,Many times,,,0,Not Freq User,Both,Only Amazon,"I think this might have been a part of the confidentiality agreement going along with Alexa, but I am unsure",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,No,No,No,No,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Real,Alexa needs Wifi to reach non-native tools,Functionality makes sense,Amazon probably wants you to have an account,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_115aX4Fc98mVxPC,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,they probably send your info to a bunch of people so...,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,No,Yes,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Not sure,Native Skill (built by Amazon),Real,Real,Real,Not real,Real,Real,seems like something she'd say,Sounds real/Heard it before,some weird shit that bezos would do,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1Lha9076CcfNkG8,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,I believe this information is available to other parties.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Not Sure,Not Sure,Yes,Not Sure,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not real,Not real,Not real,Real,Not real,Not real,Just an intuition. Instructions seem weird.,Doesn't sound real/Haven't heard it before,Not sure you need to connect your Amazon account. Also doesnŠ—Čt follow with instructions on how to do so.,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_54he0Rv2ltiq5qh,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Not sure,"The bedtime story isn't specifically an Amazon product, so I'm not sure.",Understands the skill can be built by a third-party,Yes,Yes,Yes,Yes,Yes,No,No,Not Sure,Not Sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,It sounds automated.,Sounds real/Heard it before,Alexa is built by Amazon.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3kFIhPZwq5TmPR5,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Not sure,I don't know what parties have access to the data,Unsure/vague/empty,No,Yes,Yes,Yes,No,No,No,No,No,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,I have no experience to say otherwise,Sounds real/Heard it before,I have no experience to say otherwise,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť)"
yes,R_2X4ducy7cp4K4TV,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,All these tech companies sell your data. That's why I don't trust that shit,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,Not Sure,Not Sure,Not Sure,Not Sure,Yes,Yes,Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Because Alexa need wifi to work,Functionality makes sense,These all seem real to me,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_8jFw6bbo5J80zId,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,"Benji obviously knows, as does Amazon and whomever they sell the data to",Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,No,No,No,No,Yes,Not Sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Sounds like the response was specific to the device,Sounds real/Heard it before,"The responses were either generic and unspecific, or directed the user to Amazon's website",Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_9GBQGoXUkkV1f0t,University,No,0,Not Owner,Many times,,,0,Not Freq User,Not sure,Both,I believe that it stores the information and others who have access to AlexaŠ—Čs information will be able to see the name as well,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Real,Real,Not real,Real,Not real,Not real,Because when you disconnect a device it restarts the WiFi connection and can help fix the problem,Functionality makes sense,I donŠ—Čt think you would need to do that,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1H1y4z3uTx6PtsM,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Only Amazon,I don't think Amazon shares your name with other parties.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,No,Yes,Yes,Yes,Not Sure,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Not real,Seems like a legitimate error message.,Sounds real/Heard it before,Sounds too robotic.,Sounds fake,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3dTb6CRSsPV9sJG,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,"Unclear what you mean by ""know"", but I would guess that data is stored on Amazon's server's and probably made available (perhaps in anonymized form, though I doubt it) to third parties. ",Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,No,No,Yes,No,No,No,No,Not sure,Not sure,Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Not real,specific instructions wrt physical device,Sounds real/Heard it before,I don't think Alexa *requires* a connected amazon acct,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť"
yes,R_2ylKF1g7JW5bI26,University,No,0,Not Owner,Many times,,,0,Not Freq User,Both,Both,,Unsure/vague/empty,Yes,Yes,Yes,Yes,Yes,Yes,Not Sure,Not Sure,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Real,Not real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1GVsBz886jzUkis,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,Privacy is not something that exists anymore. All of our data is shared. IŠ—Čm assuming.,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Not sure,Not sure,Not real,Not real,Not real,Real,Real,Real,The language was too informal.,Doesn't sound real/Haven't heard it before,I used intuition. I was unsure for most of them.,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2wKLgE5wPWuYGrh,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,No,Yes,Yes,Yes,Yes,No,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not real,Real,Real,Real,Real,Real,Voice sounds weird,Doesn't sound real/Haven't heard it before,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1HcmL6CgzZ05a4m,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Not sure,"It could be local, no data related to name is stored anywhere. It could also be cloud-based, where the name is uploaded.",Unsure/vague/empty,No,No,Yes,Yes,Yes,Yes,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Not real,Not real,Not real,,Empty/vague,Light pattern on top,Sounds fake,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_PYWxrT6xDgVuidj,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not real,Real,Real,Real,Real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_24lap72GwMjRbqu,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Not sure,I feel like the algorithms it uses must record information,Unsure/vague/empty,Yes,No,Yes,Yes,Not Sure,Yes,Yes,Not Sure,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Not real,Real,Real,Real,Real,Not real,It seemed too complicated,Functionality doesn't make sense,I'm not really sure actually,Sounds fake,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_yQJ9odvOcpdsTMl,University,No,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,"I would imagine that if the Alexa is connected to your amazon account, it would already have access to your name. I wouldnŠ—Čt immediately think benji is stored anywhere.",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,Yes,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,Necessary for user to know if Alexa is unable to connect to internet,Functionality makes sense,Necessary for purchases,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1cS3PKR8wBxnNDU,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,Surveillance culture is real,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Yes,Not Sure,Yes,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Real,Real,The wifi can have unfortunate connection,Functionality makes sense,This  seems specific enough,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2WxwwJaHBCOB4np,University,No,0,Not Owner,Never,,,0,Not Freq User,Both,Both,,Unsure/vague/empty,No,Yes,Yes,Yes,Yes,Yes,No,No,No,Not sure,Not sure,Not sure,Not sure,Not sure,Real,Real,Not real,Not real,Real,Not real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2uxkCM1ytJZ87QW,University,No,0,Not Owner,Several times,,,0,Not Freq User,Only Amazon,Only Amazon,DidnŠ—Čt relate to outside companies,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,System error,Empty/vague,Built by amazon,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Turn off the device (e.g., Š—“Alexa, turn offŠ—ť)"
yes,R_1g0wyF5dK21kqvk,University,No,0,Not Owner,Several times,,,0,Not Freq User,Both,Not sure,"My guess is that Amazon likely keeps track of almost everything that is said to Alexa, but I don't exactly know how hearing that random name would help their company.",Understands the skill can be built by a third-party,No,Yes,Yes,Yes,No,No,Not Sure,Yes,Yes,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Not real,Real,I'm pretty sure I remember hearing that when my friend first set up her wifi,Sounds real/Heard it before,It would make sense for Amazon to want you to connect your account because the ease of buying on Alexa would help their business a lot.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1FnSh29fMxdv0YI,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Both,"I don't think this was an amazon app, but rather an app written by another developer.",Understands the skill can be built by a third-party,No,Yes,Yes,Not Sure,Yes,Yes,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,"I am not sure, but it seems like an authentic message",Sounds real/Heard it before,"I know that Alexa was made by amazon, so it makes sense that you have to connect your amazon account.",Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3g8PnlABcKYCMdH,University,No,0,Not Owner,Several times,,,0,Not Freq User,Both,Both,"It's never just Amazon that has access to the data, they benefit from exploiting the data and selling to third parties/tailor info for future ads",Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Yes,Yes,No,No,No,Not sure,Not sure,Not sure,Not sure,Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,seems real,Sounds real/Heard it before,seems about right,Sounds real,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_svCcK60YjWt1BTP,University,No,0,Not Owner,Many times,,,0,Not Freq User,Only Amazon,Only Amazon,I believe that only Amazon knows this information as it would be an invasion of privacy if anyone else knew without the subject's consent.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,Yes,Yes,Yes,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,The system realizes when it is and is not connected to wifi.,Functionality makes sense,The system knows whether or not you have already inputed this information or not.,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_T1xRoDkqfq6VCMh,University,No,0,Not Owner,Several times,,,0,Not Freq User,Not sure,Only Amazon,Amazon probably doesn't have much reason to share someone's name (for the purpose of this bedtime story) with other parties.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,No,No,No,No,Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Real,"Wifi connection is probably required to use Alexa, so it would make sense for there to be a message prompting a user to reconnect to one's WiFi.",Functionality makes sense,Alexa users probably would need to link their Amazon account in order to make the most of Alexa's features,Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_cBKP0q9mmSPdP4l,University,No,0,Not Owner,Several times,,,0,Not Freq User,Both,Only Amazon,A name is more personal and of people knew that Amazon was releasing their name they would get angrier than if Amazon was just sharing shopping data.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,No,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Real,It seems like a standard response to losing internet connection.,Sounds real/Heard it before,"Because it's affiliated with Amazon, you probably need an Amazon account to use it.",Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3oBHzGR3g9EdVzL,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Both,"Alexa is made my Amazon, so there is a direct connection there, where Amazon is expected to receive the information from Alexa for purchases or adding items to the cart. The name however could be used in many different contexts, not just limited to Amazon, so other parties may get access to that information. ",Thinks only Amazon originally possesses data and DOES share it with third parties,No,No,Yes,No,No,Yes,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,Alexa needs WiFi to work,Functionality makes sense,There are features on Alexa that don't seem to be related to Amazon.,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_3jVRHNoRocoAZk2,University,No,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,I feel that the info will be shared with all the business partners Amazon works with,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Yes,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not real,Real,Not real,Real,Real,Not real,there are so many circle buttons and the real instruction would be more specific,Functionality doesn't make sense,Connecting with Amazon account must be only for specific skills not before you use this devise in entirety,Functionality doesn't make sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Change Amazon account password (e.g., Š—“Alexa, please change my Amazon passwordŠ—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_1oGQxGPfkDKPlzu,University,No,0,Not Owner,Several times,,,0,Not Freq User,Not sure,Not sure,,Unsure/vague/empty,Yes,Yes,Yes,Yes,No,Not Sure,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,,Empty/vague,,Vague/empty,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Mute the device (e.g., Š—“Alexa, go on mute modeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_2dmrFScVygs67t1,University,No,0,Not Owner,Many times,,,0,Not Freq User,Both,Both,I firmly believe the recorded voice information is too vulnerable for Amazon not to sell.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Not Sure,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,Because being attached to Wifi seems like a necessary enough part of Alexa functioning that she would be programmed to remind you to connect and make connectivity easier.,Functionality makes sense,"Because Alexa was created by Amazon and requires connectivity for updates, etc. Also probably because Amazon wants to be able to link things you say to the Alexa to an identity. ",Functionality makes sense,"Change the device volume (e.g., Š—“Alexa, turn up the volumeŠ—ť),Check wifi connection (e.g., Š—“Alexa, what wifi are you connected to?Š—ť),Order items on Amazon (e.g., Š—“Alexa, buy diet cokeŠ—ť,Turn off the device (e.g., Š—“Alexa, turn offŠ—ť),Turn on/off parental control (e.g.,Š—“Alexa, open parental controlsŠ—ť)"
yes,R_8BUeuj9jIQCHEE9,MTurk,1,1,Owner,,1-2 years,Once a day,0,Not Freq User,Only Amazon,Not sure,,Unsure/vague/empty,No,Yes,Yes,Yes,Yes,No,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not real,Real,Not real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_VJPL0C0kQRgUH4t,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,I think Amazon keeps my information to itself.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,Yes,Yes,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3COUpHKN7vnqmsQ,MTurk,1,1,Owner,,0-1 years,Less than once a week,0,Not Freq User,Only Amazon,Only Amazon,I assume everything to do with Alexa primarily involves Amazon,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Not Sure,No,No,Not Sure,Yes,Yes,Native Skill (built by Amazon),Not sure,Not sure,Not sure,Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1dtxpsJKmmlF0OB,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Not sure,,Unsure/vague/empty,No,Yes,Not Sure,Not Sure,No,No,No,Not Sure,Not Sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Not real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_29fRaOI5IAnDEW4,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,No,No,No,No,No,Yes,Not sure,Not sure,Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Not real,Real,Real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3e4XqPm3xPcvJeI,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Both,If this was an add on skill then the maker of the skill would know your name along with Amazon.,Understands the skill can be built by a third-party,No,Yes,Yes,Yes,Yes,Yes,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť"
yes,R_3dXnMe3j80isFNy,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Not sure,I'm guessing the maker of the skill knows as well as Amazon,Understands the skill can be built by a third-party,Yes,Yes,Yes,Yes,Yes,No,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3COZ9dHWY1L1tK4,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Only other parties,"I think it is a skill developed by another party, and they will have access to this data",Understands the skill can be built by a third-party,No,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1LO5ZlJ6JEkCJto,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Both,Both,There are other apps used in the platform that consume information and perform certain functionality.,Understands the skill can be built by a third-party,No,Yes,Yes,Not Sure,Yes,Not Sure,Not Sure,Yes,Yes,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť"
yes,R_1PZASZcUf7kmeku,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Not sure,Only Amazon,that data should only be saved on the device.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,Yes,Yes,Yes,Yes,Yes,Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2cu3zU8kA5L0ROR,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only other parties,Both,"After he ssid his name, Alexa picked it up",Unsure/vague/empty,Yes,Yes,Yes,Yes,Yes,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_8iXwCrOIcxBjr5D,MTurk,1,1,Owner,,1-2 years,Once a day,0,Not Freq User,Both,Both,I think the listen and keep track and then sell the data to other parites.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,No,Yes,Yes,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,,,,,"Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_1iaq9VosvvAEN0I,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,I think that the information first goes only to Amazon and they can sell it to a third party later on,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_QcepbL48zqS9W7L,MTurk,1,1,Owner,,1-2 years,Several times a week,0,Not Freq User,Only Amazon,Both,Based on whether Alexa itself was doing the function or opening a third-party app.,Understands the skill can be built by a third-party,No,Yes,Yes,Yes,Not Sure,Not Sure,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1q4ZYawgAtRsNk0,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,"Amazon knows the name is Benji, because it is loaded on Amazon.",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Not Sure,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_e2HE57Rq1uodJNT,MTurk,1,1,Owner,,1-2 years,Several times a week,0,Not Freq User,Both,Both,anyone listening or able to listen will hear the data,Unsure/vague/empty,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Not real,Not real,Real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2zZ0RbBrVfLHB3a,MTurk,1,1,Owner,,1-2 years,Several times a week,0,Not Freq User,Both,Both,I don't believe these devices are 100% private.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,Not Sure,Not Sure,Not Sure,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2B2IiHN1mge7o4i,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Not sure,Not sure,,Unsure/vague/empty,Yes,Yes,Yes,No,Yes,Yes,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1Liel4o0aWhR2oT,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Both,Both,Benji gave his name and Amazon's product noted it.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,Yes,Yes,No,Yes,Yes,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3lKtuiBz4tRbgEo,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Only Amazon,Both,I think both know about the name Benji because Alexa was built by Amazon and I'm asure they will have recordings of this.,Understands the skill can be built by a third-party,Yes,Yes,Yes,No,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3MycGMaY8BrLjEz,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Both,Both,I bet Amazon shares information with other parties.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,Yes,Yes,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_10oQg9xKs535cqB,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Both,"Amazon might know it because it's amazon's device, but the bedtime story may be through another developer.",Understands the skill can be built by a third-party,No,Yes,Yes,No,Yes,Yes,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2y41f9a7cp8TWSD,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,Alexa is connected to Amazon and I think most info is stored and shared only with Amazon.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,No,No,No,Yes,Yes,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_10oTtkL0KyngSVP,MTurk,1,1,Owner,,0-1 years,Once a day,0,Not Freq User,Both,Both,I don't trust anyone to not sell or share data. They all do it.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not real,Not real,Not real,Real,Not real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_31cklqxRFnune6j,MTurk,1,1,Owner,,0-1 years,Less than once a week,0,Not Freq User,Both,Both,I read a news story not long ago about third parties getting Alexa info!,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Not Sure,No,Yes,Yes,No,Not Sure,Not Sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1FIBumuyXKTIiFC,MTurk,1,1,Owner,,1-2 years,Several times a week,0,Not Freq User,Only Amazon,Both,"The person who verbalized the name would know, as would the developers.",Understands the skill can be built by a third-party,Yes,Yes,Yes,Yes,Yes,No,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not real,Not real,Not real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3NysIDG7Yh7tGbX,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,No,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3qEDbazOP8gj8EX,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Both,Both,its the user and amazon that both know whats being used,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,Yes,Not Sure,Not Sure,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1Dr3E6lZYzGovTH,MTurk,1,1,Owner,,0-1 years,Less than once a week,0,Not Freq User,Only Amazon,Both,"amazon doesn't have it's own stories, so they will grab one from a third party and insert benji's name into it given both amazon and the third party the information.",,No,No,Yes,Yes,Yes,No,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3ezvztdwTurkh7s,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Both,Both,"I think Amazon is constantly uploading and updating information it knows about you to its ""cloud""",Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2TC1BvwpCvDfpTi,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,No,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3hzm2gpB6S7dHrf,MTurk,1,1,Owner,,2+ years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,Amazon would know because there was an addition added to his cart.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Not Sure,Yes,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1K8Vryv89QdbjPr,MTurk,1,1,Owner,,1-2 years,Less than once a week,0,Not Freq User,Only Amazon,Only Amazon,"I am not saying that other parties don't have the info, but they need to purchase the data. ",Thinks only Amazon originally possesses data and DOES share it with third parties,No,No,No,No,Yes,Yes,No,No,Not Sure,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3kq9vdgI6uZQsAY,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,No,Yes,No,Yes,Yes,No,No,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not real,Real,Real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2asQ83KeMQQe6n7,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,No,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_DSP9jqiWfk9stkB,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Both,I think this information is used by both amazon and other website.,Understands the skill can be built by a third-party,Yes,Yes,Yes,No,Yes,Yes,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Not real,Real,,,,,"Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť)"
yes,R_qzqOLom5IW6OYmd,MTurk,1,1,Owner,,2+ years,Several times a week,0,Not Freq User,Both,Both,The other parties know what they asked of Alexa. Alexa stores the information provided by the other parties. Plus I think Alexa can learn voices and can associate voices to names.,Unsure/vague/empty,Yes,Yes,Yes,No,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3JfOXWKanffRtZj,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Both,Both,Just makes sense that they'd use anonymized information to share with partners/create algorithms with.,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Yes,Yes,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_22F88xY4kkkReFm,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,I don't believe information would go anywhere else,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Not Sure,No,Yes,Yes,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not real,Real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1dGEBtWni8wBUPx,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Only Amazon,Only Amazon,I believe in their privacy policy the cannot disclose my personal information unless I have authorized it. It can only be used within the Amazon family of companies.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_22LGP1dyqGFWLcr,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Both,the story skill is created by a 3rd party,Understands the skill can be built by a third-party,No,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Not real,Real,Not real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_ZCbmvnm8Klk2a0F,MTurk,1,1,Owner,,1-2 years,Once a day,0,Not Freq User,Only Amazon,Only Amazon,Amazon includes the people working for Amazon- so those are the people involved,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť"
yes,R_3fisow8cjaT9ZQn,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Both,i am sure that is probably shared,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,No,Yes,Yes,Yes,Yes,Yes,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2YmPoN4vl1PGDWr,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Not sure,I choose to be not sure as i couldn't find it out exactly,Unsure/vague/empty,Yes,Yes,Not Sure,Not Sure,Yes,Yes,No,Not Sure,Not Sure,Not sure,Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Real,Not real,Real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3EKb8KYcNARB590,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Only Amazon,Both,none,Unsure/vague/empty,Yes,No,No,Yes,Yes,Yes,Yes,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Real,Not real,Real,Not real,Real,Real,,,,,"Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť)"
yes,R_TvD61rh52EZGBX3,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Only Amazon,Both,,Unsure/vague/empty,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2TSjLhPRSQOBm00,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Both,Both,"I think there's a thing about third party stuff so that you know if you like balls or bedtime stroy you might see ads about them, but I can't really remember for sure.",Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,No,Yes,No,No,Yes,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_31RtUgWlagx9Asa,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Both,Both,Is not clear what type of privacy settings are involved in this exchange.,Unsure/vague/empty,Yes,No,No,No,Yes,Yes,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not real,Real,Not real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_1jQbdxddX6eYtTT,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,Amazon is responsible for Alexa,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,No,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Not real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_331CttoBXHkSDfp,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Only Amazon,Only Amazon,I think only Amazon keeps track of this information,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,No,No,No,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Not real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_PICpDEjJW4TBOfL,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,I think Amazon is the only one who would have access to this info.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_Z7wainFjMpGl1gB,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,I don't think anyone else would want to know this information as it is not valuable to them.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,No,Yes,Yes,No,No,Yes,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_RWU7LLhQCoR08ed,MTurk,1,1,Owner,,2+ years,Several times a week,0,Not Freq User,Both,Both,,Unsure/vague/empty,No,No,No,Yes,Yes,Yes,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_6VbhzofIZsjqwIp,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Only Amazon,Both,might be shared with both,Unsure/vague/empty,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_31tQae0fWYjN0Eg,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,No,Yes,No,No,No,Yes,Not Sure,Not Sure,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Not real,Not real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_T02CRb8MvFFliY9,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Not sure,Not sure,,Unsure/vague/empty,Yes,Yes,Yes,Not Sure,Yes,Not Sure,Not Sure,Not Sure,Not Sure,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_231B0tmy6Mq5rkV,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Both,Both,"Since Alexa (besides the initial device cost) is free, I think the service is paid for by Amazon selling/providing Alexa info to third parties",Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Not Sure,No,No,Not Sure,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_0xjU8iRTMRBwHPH,MTurk,1,1,Owner,,1-2 years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,since the question was asked by Alexa I would have to assume only Alexa knew the answer and didn't share it,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Not Sure,Not Sure,Not Sure,Yes,Yes,Not Sure,Not Sure,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not sure,Real,Not real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1mWq2gpIM8kz3VV,MTurk,1,1,Owner,,1-2 years,Several times a week,0,Not Freq User,Only Amazon,Both,He had to tell him his name.,Unsure/vague/empty,Yes,Yes,Yes,No,Yes,Yes,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3psTfHZEF97euiu,MTurk,1,1,Owner,,1-2 years,Several times a week,0,Not Freq User,Only other parties,Both,Amazon stores the data of Benji's name for later use,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Not Sure,Yes,Not Sure,Not Sure,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3FWrn9XjAYDNkhv,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Both,,Unsure/vague/empty,No,Yes,Yes,No,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1ojpwacHlKjbyoY,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,Not Sure,Yes,Not Sure,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_yq0cfyKSuIPtS5b,MTurk,1,1,Owner,,2+ years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,I think only Amazon would be listening as it's not an internet-related command,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_20Vuunia25QjfF5,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Both,Only Amazon,"From my understanding, Alexa's bedtime stories are pre-programmed unless you are using a third party app.  If the story was through a third party app, I would change my answer to ""both.""",Understands the skill can be built by a third-party,No,Yes,Yes,Not Sure,Yes,Yes,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1n0gMUXi27SkD5O,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Both,Only Amazon,I feel like names are not given out to thrid parties unless it was approved in acknowledgements.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,Yes,Yes,Yes,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_26bUezjzg9B2H5R,MTurk,0,0,Not Owner,Several times,,,0,Not Freq User,Both,Both,It's common for all companies to sell your data now. You can pretty safely assume that anything you do or asy on the internet is going to be collected and sold,Thinks only Amazon originally possesses data and DOES share it with third parties,No,No,Yes,Yes,Yes,Yes,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3HwsoJ0rUvYw831,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Both,Not sure,"I'd think Amazon does for sure, but am not familiar with ""I'm going to bed,"" so don't know if it's a third-party app. ",Understands the skill can be built by a third-party,No,Yes,Yes,No,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3Gg54vRm2u3knD4,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Not sure,Only Amazon,"I'm guessing that in this case, there really isn't a seller with whom Amazon would need to share a name/other info. ",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,Yes,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Not sure,Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_26kYsIGfqMt4jNv,MTurk,1,1,Owner,,2+ years,Several times a week,0,Not Freq User,Both,Both,Amazon Alexa and the party who's listening Benji,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Not Sure,Not Sure,Yes,Yes,Not Sure,No,Not Sure,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1oi5p64TMwtCiu2,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Only Amazon,Only Amazon,I figure only amazon would have this info,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,No,No,No,Yes,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1DU9m8cHG63L1f0,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Not sure,Not sure,I am not sure where the information is stored.,Unsure/vague/empty,Yes,No,Yes,No,Yes,Yes,Not Sure,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_ZkHnK6ZjV9XAC2t,MTurk,1,1,Owner,,1-2 years,Once a day,0,Not Freq User,Not sure,Not sure,"I haven't fully looked at the privacy agreement, so I'm not confident in any answer",Unsure/vague/empty,Yes,Yes,Yes,Not Sure,No,No,No,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2ZV4HyNg7pcUuld,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Only Amazon,Both,I think the owner of the app bedtime stories and amazon will know that my name is Benji.,Understands the skill can be built by a third-party,Yes,Yes,Yes,No,Yes,No,Not Sure,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2SCdjc15Dr7Xjar,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,Name is logged and distributed probably,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Not Sure,Not Sure,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_eDTt6c34XPNOqtj,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,Not Sure,Yes,Not Sure,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2bTz4m1djlQAXRk,MTurk,1,1,Owner,,2+ years,Less than once a week,0,Not Freq User,Only Amazon,Only Amazon,amazon stores name on server,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,Yes,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2dtK0BgmeQq3oQC,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,Yes,No,No,Not Sure,Yes,Yes,Not sure,Not sure,Not sure,Not sure,Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_24jgdKdgZoY7wsz,MTurk,0,0,Not Owner,Several times,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,No,Yes,No,No,Yes,No,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_ZKmocbKdzUTTvsB,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Only Amazon,Only Amazon,It's an amazon device and only they want to market to you,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,No,Yes,Yes,Yes,Yes,Yes,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_ZxcXrwnnd3f80KJ,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Both,"He opened a third party app, so I am assuming they know he opened it to use it.",Understands the skill can be built by a third-party,No,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2rjhwT3pPbTFNVB,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,I'd assume at that point sharing the name wouldn't be occurring.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Not Sure,Not Sure,Not Sure,Yes,Yes,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_w5JyWbol0Gka84p,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only other parties,Only Amazon,Because it was personalized,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Real,Real,Not real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1NCjyMi9eZhBubb,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Both,Both,I don't know for sure but I would assume it is something that could be easily programmable.,Understands the skill can be built by a third-party,Yes,Yes,Yes,No,Yes,Not Sure,No,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_2QAmlkPW3j0hvef,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,I don't think other parties know your name when Alexa is reading your bed time story.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_3kOkOj5YlN2XdpC,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Both,Both,Amazon benefits if they share your name with 3rd parties.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Not Sure,Yes,Not Sure,Not Sure,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_9La7dsccEKdnnUt,MTurk,1,1,Owner,,2+ years,Less than once a week,0,Not Freq User,Both,Both,Amazon uses and sells this information to third parties.,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Yes,Not Sure,Yes,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_UnCHEbk4ANygxXj,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Both,Only other parties,BECAUSE aLEXA HAD TO ASK FOR THE NAME,Unsure/vague/empty,Yes,No,Yes,No,Yes,Yes,Yes,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1N2HPgMOKJdTcYn,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Both,"Amazon's shopping service is the primary courier for Alexa, but they probably share other information with other parties.",Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,No,No,No,No,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1jN81eV93Sg3iFg,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Only Amazon,Only other parties,I think Amazon probably sells Alexa information to third parties.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,No,Yes,No,No,No,Yes,Yes,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_tKaRXPyEUdzfG2B,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,Amazon did not ask for permission to share the information noted above.,Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_29h9QwOStGknkYl,MTurk,1,1,Owner,,1-2 years,Once a day,0,Not Freq User,Only Amazon,Only Amazon,I think mostly people use Amazon for these things,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Not Sure,Yes,Not Sure,No,No,No,Not Sure,Not Sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1NyORmd9BrppI0F,MTurk,1,1,Owner,,1-2 years,Less than once a week,0,Not Freq User,Only Amazon,Only Amazon,I just expect this information to go to Amazon alone,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2zpc7lp7NIc3TWo,MTurk,1,1,Owner,,0-1 years,Once a day,0,Not Freq User,Only Amazon,Only Amazon,It seems like the first interaction is totally on amazon. For the second im not sure where the story is coming from but since it is coming through amazon im assuming the name stays there,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Yes,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3DwphRb7rSU4xsU,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Both,"I think Amazon would keep shopping details proprietary for competitive edge, but personal sleep habits would be fair game to sell.",Thinks only Amazon originally possesses data and DOES share it with third parties,No,Yes,Yes,Yes,Yes,Yes,Yes,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2BhUM3oLC9CLemV,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Both,Both,Alexa repeated the name and the user said the name so they both know,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3rGwF4XAlM2DCDp,MTurk,1,1,Owner,,1-2 years,Less than once a week,0,Not Freq User,Only Amazon,Only Amazon,The data is does not need to be passed along in order to facilitate the request.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_12EYXPakSPtr1q4,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,This seems private,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_3GkytuSVwew81dt,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,I can't think of any reason why anyone else would,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3CIcToGA3afD9FH,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Both,Not sure,A first name is personal information. I'm not sure if Amazon share this information with a third party under their EULA.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Not Sure,Yes,Yes,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2S8rrbbORWHKfkg,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Both,Only Amazon,I don't think Amazon gives out your info unless it is relevant to the companies they share with.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,Yes,Not Sure,No,Not Sure,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Not sure,Real,Real,Not real,Real,Not real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť"
yes,R_0qz4HhkO4ofbMRP,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,The only other party in the scenario that I am aware of is Amazon Alexa.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,Yes,Not Sure,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_d9UsDoL07wkuq3L,MTurk,1,1,Owner,,1-2 years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,"The ball as only added to the cart and not purchased, so no other party needs to knoe. likewise the story is being supplied strictly by amazon",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Not Sure,Yes,Yes,Not Sure,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3HjDhFw573heURu,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Both,Both,"There's probably 3rd parties that help with coding as well as Amazon's own in house team, so they probably share info on things said to Alexa.",Understands the skill can be built by a third-party,Yes,Yes,Not Sure,Yes,Not Sure,No,No,Yes,Yes,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2wuAuU6oQPrd0OL,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Not sure,Not sure,I don't know if this information is automatically shared to an entity outside of Amazon.,Unsure/vague/empty,Yes,Yes,Yes,Yes,No,No,Yes,Yes,Yes,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_2D2fNznqtBTbTDk,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Both,Both,I believe information is shared with advertisers in many cases,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Not sure,Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_T88v53E902wStdT,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Only Amazon,Only Amazon,The exchange only stores information temporarily for that feature,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_rpzGElBOpPGVjdT,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Both,Both,"Amazon would know what was asked and ""Benji/David"" would know that they asked",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Not Sure,Yes,No,No,No,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1DpcvFgSsxLjEdk,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Not sure,In theory no one should know.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,No,No,Yes,Yes,Yes,Yes,No,Yes,Native Skill (built by Amazon),Native Skill (built by Amazon),Not sure,Not sure,Not sure,Real,Not real,Not real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3PT8I1aE9gmdPNU,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,No,Yes,Yes,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,,,,,"Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1LLtUOYGYAHt1rP,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Both,Only Amazon,"only Amazon would know a bout story, they don't have to contact anyone else",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,No,No,No,No,Yes,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Real,Not real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_bCwfIos8D3y9mV3,MTurk,1,1,Owner,,2+ years,Several times a week,0,Not Freq User,Both,Only Amazon,"I feel that amazon has to have the ability to link my account, which will have my name listed. ",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,No,No,No,Yes,No,No,No,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2fkh3qWzJWLEHxL,MTurk,1,1,Owner,,0-1 years,Less than once a week,0,Not Freq User,Not sure,Not sure,"I'm sure Amazon knows my name from the interaction, but I'm not sure who else Amazon shares their data with. Actually, I'm pretty suspicious that Amazon may sell that info to whoever may want to pay for it. ",Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Not Sure,Not Sure,Not Sure,Not Sure,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_217l4vhdZpxbOdL,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,There isn't any reason for Amazon to share that information,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,No,Yes,Yes,No,No,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2SjGTrH7QqEvjuB,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,No,Yes,No,No,No,Yes,No,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_9HO0gB90OXibDZn,MTurk,1,1,Owner,,1-2 years,Once a day,0,Not Freq User,Both,Both,"After reading an article earlier today about how easy it is for hackers to get into your Nest products, I'm assuming the same of all smart products, including Alexa",Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,Yes,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2q8nvezGhEHrXOr,MTurk,1,1,Owner,,0-1 years,Multiples times a day or more,0,Not Freq User,Both,Both,Because alexa said the name Benji back to him,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,No,No,No,Not Sure,Not Sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1dh2PGK2D4r7i4h,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Both,Both,Amazon and any other associated parties that may interact with the data would likely know my name.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1mwp2asx7zU7dm7,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Not sure,Not sure,There is no guarantee that the connection between Alexa and Amazon is secure; other parties could also be receiving the information.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,Yes,Yes,No,No,No,Not Sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_9FQChKpNaVvNfod,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Not sure,Not sure,,Unsure/vague/empty,No,Yes,Yes,Yes,Yes,Yes,Yes,No,No,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_3ENp5DW9ahm8OHL,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Both,Only Amazon,He said his name to only the Alexa device,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Not real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_Xv7oD6bldfPmh33,MTurk,1,1,Owner,,1-2 years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,I dnt think amazon shares this info,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť"
yes,R_1pDoGCwMqnzkpeh,MTurk,1,1,Owner,,2+ years,Multiples times a day or more,1,Freq User,Only Amazon,Only Amazon,Amazon is the company that owns Alexa so only it would know.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Not real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1CCnGfUZUihJppH,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,I don't think they give this info to other parties,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Not Sure,No,No,No,No,Yes,Not Sure,Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_1MXqc0Ko3uT6yCd,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Only Amazon,"I figured amazon made the device and is processing the info on their cloud, so only Amazon would know.",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Not Sure,Yes,Not Sure,Yes,Not Sure,Not Sure,No,No,Native Skill (built by Amazon),Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_bPKMvnUTw7OT3Cp,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Only Amazon,Only Amazon,,Unsure/vague/empty,Yes,Yes,Yes,Yes,Not Sure,Not Sure,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2zCo2CoJvwO5vhv,MTurk,1,1,Owner,,0-1 years,Less than once a week,0,Not Freq User,Not sure,Both,The voice of alexa and a listener that assist alexa,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,No,Yes,Yes,Yes,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3oUggbc0MXv13X2,MTurk,0,0,Not Owner,Several times,,,0,Not Freq User,Both,Both,,Unsure/vague/empty,Yes,Yes,Not Sure,Yes,Yes,No,No,Not Sure,Not Sure,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Not sure,Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_80quM5GKEZl3F4J,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,Just what I think,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,No,No,Yes,No,No,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Not real,Real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Change Amazon account password (e.g., ‰ŰĎAlexa, please change my Amazon password‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_V1GchFEMndlJWH7,MTurk,1,1,Owner,,2+ years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,Both exchanges doesn't require any other parties besides Amazon.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,No,Yes,Yes,No,No,No,No,Yes,Yes,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť"
yes,R_3DhZYewmWlCvD9N,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Only Amazon,"I think this information is only passing through Amazon servers, not going out.",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,No,No,Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Not real,Real,Not real,Real,Real,Not real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_3R8wwD58sLb3YMR,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Both,I have to assume that any one who could connect to this device can obtain my information.,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,Not Sure,Yes,Yes,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Real,Not real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
yes,R_2ONGQAfxgcSYB3P,MTurk,0,0,Not Owner,Once or twice,,,0,Not Freq User,Only Amazon,Only Amazon,since alexa is developed by amazon it can order basically anything amazon-prime eligible thats sold or fulfilled by amazon directly,Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Not Sure,Yes,No,No,No,No,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Not sure,Not real,Real,Real,Real,Real,Real,,,,,"Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť"
yes,R_2dmthiVYB03LqVt,MTurk,1,1,Owner,,0-1 years,Several times a week,0,Not Freq User,Only Amazon,Only Amazon,"maybe weekly or monthly reports of data get shared to other parties, but I suspect immediately only Amazon knows the information.",Thinks only Amazon originally possesses data and DOES NOT share it with third parties,Yes,Yes,Yes,Yes,No,No,No,Yes,Yes,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Not sure,Native Skill (built by Amazon),Native Skill (built by Amazon),Real,Real,Not real,Real,Not real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť)"
yes,R_3guPZjGMHgjajmx,MTurk,0,0,Not Owner,Never,,,0,Not Freq User,Both,Both,I'm sure Amazon is sharing the info.,Thinks only Amazon originally possesses data and DOES share it with third parties,Yes,Yes,Yes,No,No,No,No,Yes,Yes,Not sure,Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Non-native Skill (Built by developers unaffiliated with Amazon),Native Skill (built by Amazon),Real,Real,Real,Real,Real,Real,,,,,"Change the device volume (e.g., ‰ŰĎAlexa, turn up the volume‰Űť),Mute the device (e.g., ‰ŰĎAlexa, go on mute mode‰Űť),Check wifi connection (e.g., ‰ŰĎAlexa, what wifi are you connected to?‰Űť),Order items on Amazon (e.g., ‰ŰĎAlexa, buy diet coke‰Űť,Turn off the device (e.g., ‰ŰĎAlexa, turn off‰Űť),Turn on/off parental control (e.g.,‰ŰĎAlexa, open parental controls‰Űť)"
